$\gamma$ Doradus Pulsations in the Eclipsing Binary Star KIC 6048106

We present the ${\it Kepler}$ photometry of KIC 6048106 exhibiting O'Connell effect and multiperiodic pulsations. Including a starspot on either of the components, light-curve synthesis indicates that this system is a semi-detached Algol with a mass ratio of 0.211, an orbital inclination of 73.9 deg, and a large temperature difference of 2,534 K. To examine in detail both spot variations and pulsations, we separately analyzed the {\it Kepler} time-series data at the interval of an orbital period by an iterative way. The results reveal that the variable asymmetries of the light maxima can be interpreted as the changes of a magnetic cool spot on the secondary component with time. Multiple frequency analyses were performed in the outside-eclipse light residuals after removal of the binarity effects from the observed {\it Kepler} data. We detected 30 frequencies with signal to noise amplitude ratios larger than 4.0, of which six ($f_2$--$f_6$ and $f_{10}$) can be identified as high-order (17 $\le n \le$ 25) low-degree ($\ell$ = 2) gravity-mode pulsations that were stable during the observing run of 200 d. In contrast, the other frequencies may be harmonic and combination terms. For the six frequencies, the pulsation periods and pulsation constants are in the ranges of 0.352$-$0.506 d and 0.232$-$0.333 d, respectively. These values and the position on the HR diagram demonstrate that the primary star is a $\gamma$ Dor variable. The evolutionary status and the pulsation nature of KIC 6048106 are discussed.

==> table2.dat <==
Table 2. Epoch and Spot Parameters for Each Light Curve of KIC 6048106 
=========================================================
    Epoch         Longitude  Anglar Radius  Temp. Factor
    (BJD)           (deg)        (deg)                   
---------------------------------------------------------
2,456,108.55095     71.43        12.01        0.896     
2,456,110.11031     65.16        12.11        0.919     
2,456,111.66947     54.39        12.35        0.899     
2,456,113.22906     28.63        12.01        0.913     
2,456,114.78847     68.44        12.81        0.927     
2,456,116.34724     75.33        12.46        0.924     
2,456,117.90699     70.22        12.27        0.914     
2,456,119.46643     75.40        12.85        0.942     
2,456,121.02539     86.17        12.01        0.939     
2,456,122.58213     80.56        11.93        0.924     
2,456,130.38192     94.77        12.12        0.839     
2,456,131.94095     69.40        11.85        0.897     
2,456,133.50058     14.54        11.70        0.956     
2,456,135.05981     31.24        11.15        0.963     
2,456,136.61914     80.81        12.30        0.884     
2,456,139.73828     61.41        11.87        0.919     
2,456,141.29739     66.19        12.32        0.923     
2,456,142.85645     74.78        11.34        0.950     
2,456,144.41634     58.60        12.01        0.931     
2,456,145.97500     93.79        11.27        0.920     
2,456,147.53490     71.03        11.83        0.887     
2,456,149.09465     72.89        12.01        0.897     
2,456,150.65350     47.64        11.85        0.929     
2,456,152.21250     97.20        12.13        0.948     
2,456,153.77262     79.63        12.27        0.932     
2,456,155.33195     53.46        12.06        0.920     
2,456,156.89092     66.30        12.43        0.920     
2,456,158.45042     73.23        12.01        0.938     
2,456,160.01009     61.63        12.01        0.961     
2,456,161.56878    131.77        11.49        0.955     
2,456,163.12841     85.03        12.01        0.945     
2,456,164.68810     72.45        12.01        0.945     
2,456,166.24704     53.44        11.35        0.952     
2,456,167.80682     74.72        12.01        0.907     
2,456,170.92534     59.55        12.26        0.910     
2,456,172.48439     65.95        12.29        0.917     
2,456,174.04408     81.22        12.01        0.879     
2,456,175.60314     49.01        11.81        0.876     
2,456,177.16222     71.68        11.90        0.888     
2,456,178.72210     70.56        12.01        0.889     
2,456,180.28156     79.97        12.28        0.916     
2,456,181.84053     86.00        12.39        0.885     
2,456,183.40028     83.43        12.01        0.885     
2,456,184.95985     80.33        12.01        0.888     
2,456,186.51860     71.82        11.83        0.900     
2,456,188.07877     59.51        12.08        0.932     
2,456,189.63740     64.34        12.47        0.924     
2,456,191.19671     74.31        11.95        0.917     
2,456,192.75639     73.04        12.06        0.892     
2,456,194.31564     56.54        11.59        0.914     
2,456,195.87476     69.17        12.00        0.927     
2,456,197.43412     87.92        12.11        0.934     
2,456,198.99389     77.30        11.92        0.918     
2,456,200.55296     78.98        12.02        0.937     
2,456,202.11235     92.16        12.03        0.948     
2,456,206.79055     92.19        11.50        0.953     
2,456,208.34984     67.98        11.75        0.950     
2,456,209.90973     59.18        12.01        0.951     
2,456,211.46828     79.55        11.90        0.932     
2,456,213.02798     89.71        12.01        0.901     
2,456,214.58757     76.29        12.40        0.920     
2,456,216.14643     99.89        12.01        0.888     
2,456,217.70607     92.19        12.01        0.901     
2,456,219.26548     95.92        13.35        0.925     
2,456,220.82445    100.97        12.01        0.891     
2,456,222.38415     98.51        12.13        0.893     
2,456,223.94396     82.00        11.95        0.897     
2,456,225.50244     85.45        12.22        0.884     
2,456,227.06228     80.65        11.92        0.891     
2,456,228.62135     86.13        12.01        0.879     
2,456,230.18119     79.98        12.12        0.853     
2,456,231.74038     78.96        12.01        0.871     
2,456,233.29952     86.64        11.78        0.857     
2,456,234.85908     86.12        12.28        0.896     
2,456,236.41902     90.81        12.88        0.878     
2,456,239.53734     72.26        12.43        0.825     
2,456,241.09636     85.21        12.01        0.893     
2,456,242.65609     94.95        12.01        0.908     
2,456,244.21524    106.80        13.22        0.923     
2,456,245.77371     92.37        12.01        0.875     
2,456,252.01154     91.83        12.01        0.931     
2,456,253.57147     90.77        11.48        0.866     
2,456,255.13091     82.30        12.01        0.844     
2,456,256.69027     82.17        12.18        0.874     
2,456,258.24944     87.01        12.11        0.904     
2,456,259.80876     96.39        11.96        0.883     
2,456,261.36827     79.87        12.01        0.885     
2,456,262.92763     96.86        12.25        0.896     
2,456,264.48687     90.30        12.04        0.905     
2,456,266.04567     92.82        12.63        0.907     
2,456,267.60570     84.19        11.52        0.894     
2,456,270.72372     98.51        11.43        0.915     
2,456,272.28368     93.78        12.47        0.871     
2,456,273.84301     98.14        12.37        0.862     
2,456,275.40216     98.31        12.30        0.896     
2,456,276.96207     91.72        11.75        0.871     
2,456,278.52122    112.32        12.35        0.873     
2,456,280.08052     94.49        11.07        0.872     
2,456,281.63989    100.10        12.01        0.908     
2,456,283.19947     89.41        12.01        0.872     
2,456,284.75827     89.67        12.01        0.920     
2,456,286.31821     76.72        12.54        0.897     
2,456,287.87727     91.57        12.46        0.925     
2,456,289.43628    115.49        12.58        0.921     
2,456,290.99580     94.79        12.01        0.881     
2,456,292.55530    101.20        12.17        0.878     
2,456,294.11452     97.33        12.12        0.888     
2,456,295.67417     80.02        12.01        0.876     
2,456,297.23376    103.28        12.01        0.894     
2,456,298.79306     69.03        11.74        0.928     
2,456,300.35214     95.71        12.27        0.864     
2,456,301.91190     78.98        11.75        0.858     
2,456,303.47159     84.81        12.37        0.903     
---------------------------------------------------------
